Current Population Statistics Do Not Favor Photoevaporation over Core-Powered Mass Loss as the Dominant Cause of the Exoplanet Radius Gap

We search for evidence of the cause of the exoplanet radius gap, i.e. the dearth of planets with radii near $1.8\ R_\oplus$. If the cause was photoevaporation, the radius gap should trend with proxies for the early-life high-energy emission of planet-hosting stars. If, alternatively, the cause was core-powered mass loss, no such trends should exist. Critically, spurious trends between the radius gap and stellar properties arise from an underlying correlation with instellation. After accounting for this underlying correlation, we find no trends remain between the radius gap and stellar mass or present-day stellar activity as measured by near-UV emission. We dismiss the nondetection of a radius gap trend with near-UV emission because present-day near-UV emission is unlikely to trace early-life high-energy emission, but we provide a catalog of GALEX near-UV and far-UV emission measurements for general use. We interpret the nondetection of a radius gap trend with stellar mass by simulating photoevaporation with mass-dependent evolution of stellar high-energy emission. The simulation produces an undetectable trend between the radius gap and stellar mass under realistic sources of error. We conclude that no evidence, from this analysis or others in the literature, currently exists that clearly favors either photoevaporation or core powered mass loss as the primary cause of the exoplanet radius gap. However, repeating this analysis once the body of well-characterized $< 4\ R_\oplus$ planets has roughly doubled could confirm or rule out photoevaporation.

==> referee_report.txt <==
Dear Referee,

Thank you for your careful review of our manuscript. I particularly want to express gratitude for the swiftness of your review. By removing any unnecessary delay in publication, you have directly benefited me as I apply for future positions.

I regret that I could not, in the end, reciprocate your rapid review with a rapid resubmission. While I waited for your review, I shared the submitted manuscript with James Owen and Akash Gupta. At roughly the same time your report came back, James Owen made several requests for further analysis that took some time to complete. Ultimately, the additional analysis did not change any of the conclusions of the work. The main points are
- I explored more extreme star-planet mass distributions in the XUV evaporation simulation. The main effect is that very steep correlations, such as Mcore ~ Mstar^5, make it so that very few planets sample the radius gap. Planets orbiting low mass stars are all below it and vice versa. This makes it hard to retrieve trends with stellar mass because the radius gap extends over a shorter range of it, but the position of the radius gap does not change. This reinforces our conclusion that the assumed distribution of planet core masses does not affect the radius gap.
- I explored the sensitivity of our gap fitting method to different cuts in the planet population. These can influence the retrieved trends, but changes generally stayed within 1 sigma.
- I modified the routine for fitting the gap in populations binned by stellar mass and activity. Now it keeps the slope of the gap constant between populations, while allowing the global value of the slope to vary. This did not change the null detections.
- I added the gap fit from the actual planet populations to the plots with the real population. This highlighted a discrepancy in the location of the gap, just as your suggestion for a K-S test did. I eventually traced the cause of this discrepancy to the assumed host star masses (discussed more below and in the text).

I made many changes to the text in response to your comments on the writing style. I believe writing is a skill that we all improve incrementally over our full careers and lives, and I appreciate your feedback as I continue that journey. Because of the many small changes, I elected to use LatexDiff to create a document highlighting them rather than littering my tex file with the AASTeX change tags. I trust the editors will provide you with the diff'ed manuscript that I upload as an auxilliary file so you can see my many edits highlighted, if desired.

Many thanks again.

Sincerely,
Parke
On behalf of the authors

Major comments:
- Large portions of the paper are excessively "fluffy" and should be reworded to only include important information and in fewer words. Many sections of the paper, such as the Introduction and Section 2, should be condensed and probably broken into subsections or sections.
  + Ah, I have a tendency to get too into introductions. A thorough introduction helps me feel that my understanding of the current state of knowledge is complete. Also, I can remember appreciating a thorough introduction in my grad student days, as they helped me gain footing in my nebulous understanding of the field. I hope my lengthy introduction will serve students like my past self well. However, ultimately you are right. The introduction should at least be split into subsections so that those who tackle it can easily skip the information they don't need. I have followed your suggestion to this effect. Now I believe the reader can get the gist of the introduction in the first three paragraphs and dive deeper only if they desire.

- The writing of this manuscript is fairly informal, with many parenthetical statements, with multiple words or phrases in quotation marks, with maybe excessive adverbs such as "remarkably," "similarly," "specifically," "namely," "notably," and with frequent switching of verb tense, passive/active voice, and change of tack. Although this isn't necessarily a bad thing, it can be quite distracting and could potentially detract from how the work is viewed. I recommend reducing the number of parenthetical and quoted statements and of adverbs, and verifying the consistency of verb tense within a paragraph.
  + Thank you for your advice. I have combed through the manuscript focusing on tense, voice, fluff, adverbs, quotes, and parentheticals. You will find many changes in the manuscript along these lines, as well as some larger changes where I felt I could remove fluff.

    Regarding adverbs, I believe the use of "similarly" and "specifically" is  helpful when they are actually followed with specifics or with a statement similar to the prior sentence. I have left these in place where they seemed actually helpful and removed others.  Words like "remarkably" and "notably" imply value judgments that I agree do not belong in scientific writing. I have done my best to identify and remove those.

- Thank you for making your figures color-blind friendly.
  + Thanks for saying thanks!

More specific and minor comments, per section:

Introduction:
- Needs to either be broken into numerous sub-sections or some material needs to be moved into its own sections.
- I recommend moving the in-depth explanations of the two theories to their own section.
  + Done!
- I recommend moving discussion on proxies for early life L_XUV/L_bol to its own (sub)section.
  + Done!
- Consider moving discussion of stellar XUV and its evolution to Section 2.1 or remove. Although it is nice to have it written at such a low level that non-experts could understand, it does read a bit strange since the rest of the paper is written at a higher level.
  + I would like to keep this section, specifically because it could be welcome to non experts. I believe it would be out of place in Section 2.1 since it is very introductory in nature. Ultimately, I have elected to keep it in the introduction, but I have cordoned it off into its own subsection so experts can skip.
- Move discussion of planetary migration to discussion section or remove it. It does not belong in the introduction.
  + Agreed. I added this because it is a question I regularly get when describing this work to others, but I cannot find a place in this paper where I feel a discussion of it belongs. I removed it.
- The paragraph before the roadmap that starts with "In this paper, we make several additions to the existing body of work on the radius gap" should either be removed or combined with the next paragraph. It reads like a conclusion.
  + I have removed this paragraph.

Data and Analysis:
- The first three paragraphs describing the data used are quite "fluffy" and can be condensed down to a couple sentences.
  + Agreed. I shunted the details to the appendices and condensed this. I also slimmed down the section on GALEX fluxes considerably.

Results:
- "Several measurements of the slope of the radius gap in the Rp-P plane have been made." -> change to active voice if talking about made by you or add parenthetical citations of previous works if talking about other works.
+ That was an ugly sentence! I chose to just remove it. My intent was to say that the Rp-P plane is where I can compare my results to others. But that isn't likely what the reader would get from it, and it isn't very important. Now I just make the comparison and move on.

- Consider changing all passive voice to active voice.
+ I have gone through the text and tried to remove passive voice anywhere it was possible without overly contorting sentences or introducing repetition (e.g., "We... We... We...").

- I recommend doing K-S test or Anderson-Darling to compare your population simulated from Owen & Wu 2017 to the true population instead of just saying that one mimics the other.
+ This led me down a fruitful path, thank you! I did not ultimately implement it, but you will soon see why.

  As usual, digging into a casual subjective statement like the one I made about the distributions mimicking one another showed things were not so simple. In this case, the simulated population does not really agree with the actual population so well. Specifically, the slope of the gap generated by the Owen & Wu 2017 model is on target, but its location is off. Without a careful comparison, it's easy to miss. The cause appears to be the difference in the host star masses Owen & Wu 2017 use to initialize their simulation. We use the masses of the actual host stars (median mass 0.96 Msun), whereas they draw from a Gaussian centered at 1.3 Msun. We both start with similar orbital periods. The simulation using lower mass stars yields less irradiated planets (S = 100 Searth instead of S = 1000 Searth). In my simulation, this pushes the gap down to 1.6 Rearth instead of 1.8 Rearth. In the Owen & Wu 2017 simulation, the higher instellations provided by the higher mass stars compensate and produce a gap at 1.8 Rearth. They never plot their planets on an instellation axis, so the mismatch between their synethic population and the true population is not apparent.

Since the agreement is clearly poor, I feel a K-S test is now superfluous. Instead, I plot the actual radius gap fit along with the fit to the simulated population (as James Owen suggested). From this, the poor agreement is obvious. I have added a discussion in the text as to the source of the disagreement. I suspect one could bring the Owen & Wu 2017 model into agreement with the observed planet population by turning some knobs. Knobs like the mass loss efficiency factor, atmospheric opacity, etc. are all available. For the purposes of this work, however, I think keeping the Owen & Wu 2017 model unchanged (aside from matching the actual host star masses and planet periods) is more powerful, and, perhaps, an important critique of that work.

